Dynamic Curriculum Learning for Low-Resource Neural Machine Translation

Large amounts of data has made neural machine translation (NMT) a big success in recent years. But it is still a challenge if we train these models on small-scale corpora. In this case, the way of using data appears to be more important. Here, we investigate the effective use of training data for low-resource NMT. In particular, we propose a dynamic curriculum learning (DCL) method to reorder training samples in training. Unlike previous work, we do not use a static scoring function for reordering. Instead, the order of training samples is dynamically determined in two ways - loss decline and model competence. This eases training by highlighting easy samples that the current model has enough competence to learn. We test our DCL method in a Transformer-based system. Experimental results show that DCL outperforms several strong baselines on three low-resource machine translation benchmarks and different sized data of WMT' 16 En-De.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> data/100k_baseline.txt <==
0 0
919 0.08
1840 0.34
2761 1.18
3682 2.44
4603 3.68
5524 7.65
6445 7.95
7366 10.92
8287 10.33
9208 11.25
10129 11.28
11050 10.84
11971 11.68
12892 12.14
13813 11.44
14734 11.6
15655 11.6
16576 11.68
17497 11.99
18418 11.63
19339 11.35
20259 11.77
21179 10.99
22100 10.9
23021 11.21

==> data/100k_loss.txt <==
0 0
202 0.01
348 0.21
517 0.18
686 0.27
856 0.61
1046 0.75
1242 0.56
1427 1.52
1670 1.74
1928 1.33
2158 1.61
2408 2.56
2718 3.37
3081 2.79
3405 3.11
3748 4.98
4210 6.49
4771 7.73
5415 8.83
6146 9.61
6941 10.17
7790 10.56
8675 11.43
9596 11.01
10516 11.78
11436 12
12357 11.64
13278 11.18
14199 12.02
15120 11.74
16041 11.66
16962 11.42
17883 11
18804 11.11
19725 11.27
20646 11.18
21567 11.06
22488 10.71
23409 10.96
24330 10.38

==> data/100k_random.txt <==
0 0
226 0.01
450 0.1
678 0.09
910 0.16
1149 0.22
1391 0.24
1631 0.32
1879 0.28
2117 0.32
2361 0.75
2634 0.58
2898 1.07
3193 1.9
3539 2.27
3910 2.07
4269 3.05
4691 4.27
5196 5.04
5746 4.91
6287 7.96
7023 7.22
7717 8.99
8519 10.15
9389 11.02
10310 11.15
11231 11.59
12152 11.39
13073 10.92
13994 11.95
14915 11.66
15836 11.93
16757 11.56
17678 11.3
18599 11.19
19520 11.58
20441 11.19
21362 11.13
22283 11.32
23204 10.87
24125 10.13

==> data/100k_ratio.txt <==
0 0
202 0.01
345 0.04
520 0.31
702 0.31
876 0.53
1090 0.68
1338 0.7
1599 0.45
1836 0.33
2052 0.56
2263 1.16
2492 2.26
2794 3.39
3179 4.4
3652 5.42
4227 7.39
4961 8.34
5748 9.94
6614 10.27
7498 9.5
8339 11.58
9260 11.75
10180 11.8
11101 11.96
12022 12.54
12943 12.62
13864 12.21
14785 12.14
15706 12.3
16627 11.88
17548 12.23
18469 12.09
19390 11.17
20311 11.83
21232 11.76
22153 11.57
23074 11.26

==> data/300k_baseline.txt <==
0 0
2611 0.65
5224 8.6
7836 11.53
10448 13.57
13061 14.57
15674 14.44
18287 15.74
20900 15.62
23513 15.82
26126 16.34
28739 15.99
31352 16.67
33965 16.62
36578 16.75
39191 16.51
41804 16.55
44416 16.45
47029 16.71
49642 16.83
52255 16.48
54868 16.55
57481 16.47
60094 16.48
62707 16.14
65320 16.19
67933 16.45
70546 16.59
73159 16.29
75772 16.54
78384 16.47

==> data/300k_loss.txt <==
0 0
551 0.08
971 0.33
1419 0.52
1889 1.52
2486 2.52
3218 4.47
4213 6.85
5520 10.42
7327 12.65
9472 13.78
11822 14.99
14401 15.42
17014 16.16
19627 16.21
22240 16.34
24853 16.38
27466 16.45
30079 17.01
32692 16.71
35305 16.69
37918 16.66
40530 16.7
43143 16.73
45756 16.44
48369 16.42
50000 16.92

==> data/300k_random.txt <==
0 0
578 0.05
1162 0.28
1774 0.36
2400 0.58
3050 1.19
3788 1.69
4593 5.02
5852 8.75
7609 10.82
9645 13.15
11992 13.75
14424 14.3
16930 14.57
19470 15.45
22083 15.98
24696 16.05
27309 16.17
29922 16.58
32535 16.58
35148 16.5
37761 16.74
40374 16.62
42987 16.71
45599 16.4
48212 16.5
50825 16.86
53438 16.87
56051 16.67
58664 16.63
61276 16.65
63889 16.24
66502 16.54
69115 16.82
71728 16.65
74341 16.53
76954 16.36
79566 16.69
82179 16.05

==> data/300k_ratio.txt <==
0 0
551 0.08
958 0.35
1428 0.89
1963 1.98
2656 4
3648 6.64
5045 10.87
7170 12.38
9517 13.46
11957 15.14
14572 15.26
17185 15.6
19798 16.39
22411 16.22
25024 16.55
27637 16.3
30250 16.74
32863 16.98
35476 16.77
38089 16.89
40702 16.69
43314 16.62
45927 16.89
48540 16.46
51153 16.43
53766 16.79
56379 16.89
58992 16.61
61604 16.68

==> data/4.5m_baseline.txt <==
0 0
4654 16.36
9312 19.96
13971 20.84
18630 21.26
23287 21.4
27945 21.73
32604 22.04
37262 22.08
41921 22.08
46580 22.37
51239 22.23
55898 22.5
60555 22.66
65214 22.66
69873 22.39
74532 22.77
79190 22.53
83848 22.65
88507 22.61
93166 23.16
97825 22.94
100000 22.82

==> data/4.5m_loss.txt <==
0 0
926 0.26
1696 3.02
2920 9.38
5260 17.46
9102 20.09
13576 20.96
18235 21.38
22893 21.56
27552 21.99
32210 22.06
36869 22.27
41527 22.4
46186 22.53
50844 22.69
55503 22.32
60162 22.67
64821 22.54
69480 22.63
74138 22.57
78797 23
83455 22.58
88114 23.03
92772 22.36
97431 22.9
100000 22.84

==> data/4.5m_ratio.txt <==
0 0
926 0.26
1682 2.54
2819 9.22
5297 18.58
9651 20.18
14242 20.99
18901 21.38
23559 21.65
28216 21.87
32875 22.05
37534 22.25
42193 22.45
46852 22.56
51511 22.81
56170 22.65
60828 22.92
65486 22.66
70145 22.76
74804 22.8
79462 22.97
84121 22.81
88779 23.14
93437 22.42
98096 23.13
100000 22.9

==> data/50k_baseline.txt <==
0 0
488 0.04
977 0.2
1466 0.26
1955 0.6
2444 1.15
2933 1.46
3422 1.8
3911 2.61
4400 2.41
4888 4.43
5377 4.97
5866 5.18
6355 5.61
6844 5.82
7333 5.92
7822 5.6
8311 5.94
8800 6.27
9289 5.71
9778 6.37
10267 5.83
10756 5.72
11245 6.07
11734 5.98
12223 5.25
12712 5.71
13201 6.04
13690 5.81
14179 5.69
14668 6.15
15157 5.57

==> data/50k_loss.txt <==
0 0
0 0
112 0
194 0.04
276 0.21
369 0.2
467 0.17
562 0.35
669 0.42
779 0.51
895 0.77
1028 0.67
1152 0.83
1287 0.76
1418 1.16
1575 1.14
1731 1.95
1938 1.69
2127 1.77
2321 2.4
2556 2.56
2800 2.49
3038 2.67
3285 2.76
3539 2.94
3803 3.04
4072 3.08
4343 3.69
4653 4.2
5000 4.69
5392 4.33
5755 5.19
6192 5.51
6661 5.14
7097 5.35
7554 5.27
8004 5.55
8477 5.09
8914 5.74
9403 5.46
9892 5.28
10381 5.22
10870 4.96

==> data/50k_random.txt <==
0 0
132 0
263 0.02
400 0.01
532 0.07
666 0.24
813 0.15
953 0.11
1089 0.23
1236 0.04
1372 0.25
1519 0.26
1666 0.31
1819 0.29
1974 0.59
2145 0.71
2325 0.88
2516 1.36
2736 1.32
2954 1.61
3192 1.15
3398 1.22
3611 2.09
3878 2.21
4151 1.9
4406 2.97
4726 2.59
5018 2.52
5310 4.18
5703 4.08
6093 4.87
6528 5.56
7006 5.61
7484 5.3
7949 5.37
8418 5.11
8866 5.27
9330 5.57
9809 5.58
10288 5.18
10745 5.7
11234 5.27
11695 4.63
12113 5.4

==> data/50k_ratio.txt <==
0 0
112 0
195 0.01
283 0.03
379 0.28
489 0.14
602 0.3
761 0.09
908 0.08
1047 0.09
1166 0.13
1275 0.26
1393 0.37
1520 0.48
1653 0.85
1805 1.29
1981 1.78
2188 1.63
2394 1.75
2628 1.95
2887 2.36
3164 2.01
3430 1.96
3682 3.45
4031 4.58
4453 3.61
4819 5.13
5275 5.94
5764 6.47
6253 6.49
6742 7.35
7231 6.87
7720 6.9
8209 7.11
8698 7.26
9187 6.65
9676 6.52
10164 6.77
10653 6.19
11142 6.51
11631 6.85
12120 6.39

==> data/baseline_avg_loss.txt <==
1 8.53144359588623
5 5.944850444793701
10 4.426196098327637

==> data/baseline_max_loss.txt <==
1 9.629429817199707
2 8.646356582641602
3 8.240992546081543
4 7.81659460067749
5 7.522641658782959
6 7.3995513916015625
7 7.319323539733887
8 7.181571006774902
9 7.179451942443848
10 6.901810646057129
11 6.48190975189209
12 6.382322788238525
13 6.156620025634766
14 5.979051113128662
15 5.661095142364502
16 5.627346038818359
17 5.451571464538574
18 5.374967098236084
19 5.519385814666748
20 5.117231369018555

==> data/ratio_avg_loss.txt <==
1 7.959071159362793
5 5.6488847732543945
10 4.166626453399658

==> data/ratio_max_loss.txt <==
1 9.08392333984375
2 8.19151496887207
3 7.716839790344238
4 7.477940559387207
5 7.646031856536865
6 7.391584873199463
7 7.1176910400390625
8 7.040579319000244
9 6.951519012451172
10 6.618834495544434
11 6.2530517578125
12 6.394400596618652
13 6.22961950302124
14 5.6345977783203125
15 5.692349433898926
16 5.376154899597168
17 5.225634574890137
